Modelling and Verifying an Object-Oriented Concurrency Model in GROOVE

SCOOP is a programming model and language that allows concurrent programming at a high level of abstraction. Several approaches to verifying SCOOP programs have been proposed in the past, but none of them operate directly on the source code without modifications or annotations. We propose a fully automatic approach to verifying (a subset of) SCOOP programs by translation to graph-based models. First, we present a graph transformation based semantics for SCOOP. We present an implementation of the model in the state-of-the-art model checker GROOVE, which can be used to simulate programs and verify concurrency and consistency properties, such as the impossibility of deadlocks occurring or the absence of postcondition violations. Second, we present a translation tool that operates on SCOOP program code and generates input for the model. We evaluate our approach by inspecting a number of programs in the form of case studies.

==> figures/cpmo_cpm_command_example.tikz <==
% To use this figure in your LaTeX document
% import the package groove/resources/groove2tikz.sty
%
\begin{tikzpicture}[scale=\tikzscale]
\node[basic_node] (n0) at (0.995, -0.630) {\ml{\textbf{Action}\\\textit{command}\\method = "FORK.make"\\ref = "r\_1"}};

\end{tikzpicture}

